Tracking Down Software Cluster Bombs: A Current State Analysis of the Free/Libre and Open Source Software (FLOSS) Ecosystem

Throughout computer history, it has been repeatedly demonstrated that critical software vulnerabilities can significantly affect the components involved. In the Free/Libre and Open Source Software (FLOSS) ecosystem, most software is distributed through package repositories. Nowadays, monitoring critical dependencies in a software system is essential for maintaining robust security practices. This is particularly important due to new legal requirements, such as the European Cyber Resilience Act, which necessitate that software projects maintain a transparent track record with Software Bill of Materials (SBOM) and ensure a good overall state. This study provides a summary of the current state of available FLOSS package repositories and addresses the challenge of identifying problematic areas within a software ecosystem. These areas are analyzed in detail, quantifying the current state of the FLOSS ecosystem. The results indicate that while there are well-maintained projects within the FLOSS ecosystem, there are also high-impact projects that are susceptible to supply chain attacks. This study proposes a method for analyzing the current state and identifies missing elements, such as interfaces, for future research.

==> chatgpt.txt <==
Please rewrite the following text into proper English. The text contains LaTeX code. Please keep the LaTeX tags as is and use one line per sentence. Further please mark the start of each rewritten paragraph with the tag "BEGIN AI-IMPROVED" and mark the end of each rewritten paragraph with "END AI-IMPROVED". Use LaTeX comments for these tags. Further, put the commented, original paragraph before the rewritten one and separate it from the rewritten one with a newline. Mark the original, commented paragraph with "BEGIN ORIGINAL" and "END ORIGINAL".


==> todos.txt <==
valid TODOs:

- It is necessary to explain why centrality is more useful than other methods, such as classifying software projects based solely on the number of input dependency edges.
- Why 200 packages chosen? Explain the number.
- Link the results to the XZ example.
- In Section 7, authors noted that "even with limited computing resources." but there is no discussion on the computing resources in the paper.
- Revision Needed: Provide a detailed rationale for selecting NixOS, explicitly comparing its features, structure, and ecosystem to mainstream repositories like npm and PyPI. Address whether its centralized metadata advantages over these repositories make it a suitable case study or an outlier.
- Revision Needed: Compare and justify the choice of Katz centrality in the context of software dependency graphs. Explore whether other measures could offer additional insights or complement Katz centrality for a more robust analysis.
- For instance, Section 4.2 merely provides definitions of vulnerability databases. Including a dedicated background section would significantly improve the organization and clarity of the paper.
- Revision Needed: Define and justify the selected metrics in the context of existing studies on software health and vulnerability prediction. Incorporate multidimensional metrics that include community activity, testing coverage, or issue resolution rates to create a more holistic analysis.
- Define the term "health" and highlight how this study contributes to the ecosystem.

- Revision Needed: Ground the motivation in a more comprehensive review of current literature, including emerging trends like dependency hijacking, the rise of AI-generated code dependencies, and regulatory pressures such as SBOM mandates. Establish a stronger link between the methodology and these contemporary concerns.



Reviews:

Reviewer #1: This paper proposes an analysis method based on graph theory and software project metrics to diagnose the health status of FLOSS ecosystems.
Since vulnerabilities injected into the software ecosystem through dependencies are a major concern, the method constructs a dependency graph and identifies nodes for observation using centrality.
After that, various metrics are obtained and analyzed both automatically and manually.
Furthermore, the authors highlight the insufficient provision of information for vulnerability analysis in current ecosystems.

The research focuses on understanding vulnerabilities in software ecosystems, which is particularly crucial to addressing security issues in software, and I believe it should remain a key area of study for future developments.

However, I have some unclear points regarding the content and interpretation of the method, which limits the ability to assert its validity.
Specifically, the following aspects are unclear and need to be improved.

The paper mentioned that they are trying to select important nodes using centrality, but the advantages of this approach are not fully demonstrated.
I think that the utility of graph theory is distinct from its validity in representing the health status of software.
It is necessary to explain why centrality is more useful than other methods, such as classifying software projects based solely on the number of input dependency edges.

Furthermore, in Step 1 of Section 3, the method identified 200 important nodes using centrality.
The reader of this paper will want to understand how this number was determined: Is it a result of the selection algorithm or a size limit imposed for later analysis?
Is this number relevant to other ecosystems or Linux distributions?

The discussion section does not clearly state how the project and its metrics can be used to assess the health of the software ecosystem.
In Section 5, various types of graphs have been obtained; some of them are generally considered stable and well-established (e.g., long-lived projects), and some of them are negative materials that are commonly seen as requiring maintenance effort (e.g., complex codebases).
However, guidelines for interpreting such findings are not provided, and it remains unclear how to effectively utilize these metrics.

Although the xz project is mentioned as an example, it is not mentioned in Section 5 and only its lack of corporate support is discussed in Section 6.
(Lack of developer resources cannot be directly inferred from the graphs in Section 5.)
I understand that the findings in Section 5 still relate to software health, but the case of the xz project seems to have some limitations in demonstrating the utility of the proposed method.

In Section 7, authors noted that "even with limited computing resources." but there is no discussion on the computing resources in the paper.
While I don't have any doubts about the cost-effectiveness of this method, its benefits should be mentioned in the text, even for known algorithms.
It would be appropriate to describe either the cost of constructing a graph for NixOS or its cost-effectiveness when citing the original article.



Reviewer #2: The paper makes an important attempt to analyze the health of the FLOSS ecosystem, presenting a graph-based methodology to identify critical software components. However, its reliance on a niche dataset, insufficiently developed motivation, and narrow focus on specific metrics undermine its broader applicability and scientific rigor. Addressing these issues through major revisions will not only enhance the paper's quality but also its relevance to the academic community, practitioners, and policymakers.

While NixOS is a valuable dataset, it is relatively niche compared to widely used ecosystems like npm and PyPI. Its peculiarities, such as its unique package management system and the reliance on the Nix language, limit generalizability.
Revision Needed: Expand the study to include datasets from more popular ecosystems, such as npm, PyPI, and RubyGems, which represent a broader spectrum of dependency management challenges. Highlight the unique findings from NixOS in contrast to these ecosystems to enhance the paper's relevance.

The paper emphasizes known vulnerabilities (e.g., Heartbleed, Shellshock, Log4Shell) as the primary motivation for the study.
Issue: Solely relying on historical vulnerabilities overlooks more nuanced and emerging challenges in the FLOSS ecosystem.
Revision Needed: Ground the motivation in a more comprehensive review of current literature, including emerging trends like dependency hijacking, the rise of AI-generated code dependencies, and regulatory pressures such as SBOM mandates. Establish a stronger link between the methodology and these contemporary concerns.

The paper briefly mentions the advantages of NixOS, such as its functional programming approach and comprehensive dependency graphs.
Issue: The justification lacks depth and does not adequately address why NixOS is representative or why its findings are transferable to other ecosystems.
Revision Needed: Provide a detailed rationale for selecting NixOS, explicitly comparing its features, structure, and ecosystem to mainstream repositories like npm and PyPI. Address whether its centralized metadata advantages over these repositories make it a suitable case study or an outlier.

The paper relies on metrics like lines of code, bus factor, and Katz centrality to determine software health.
Issue: These metrics are presented without clear justification or evidence of their relevance to vulnerability assessment and ecosystem health.
Revision Needed: Define and justify the selected metrics in the context of existing studies on software health and vulnerability prediction. Incorporate multidimensional metrics that include community activity, testing coverage, or issue resolution rates to create a more holistic analysis.

The paper mentions regulations like the Cyber Resilience Act but does not deeply analyze their implications.
Issue: The regulatory discussion is surface-level and does not demonstrate how the study addresses compliance challenges or helps practitioners meet legal requirements.
Revision Needed: Enhance the discussion by connecting findings to regulatory frameworks like SBOM requirements, supply chain risk management, and cybersecurity standards. Provide practical recommendations for developers and policymakers.

Katz centrality is used as the sole metric for identifying critical software packages.
Issue: While Katz centrality is effective, it is not sufficiently justified over other centrality measures, such as eigenvector centrality or betweenness centrality.
Revision Needed: Compare and justify the choice of Katz centrality in the context of software dependency graphs. Explore whether other measures could offer additional insights or complement Katz centrality for a more robust analysis.



Reviewer #3: The paper investigates the health state of the Free/Libre and Open-Source Software (FLOSS) ecosystem, focusing on identifying problematic components within software supply chains. The authors propose a graph-based methodology to analyze the dependency network of FLOSS projects. Using metrics such as centrality, project age, and maintenance activity, the study evaluates the resilience and vulnerabilities of selected FLOSS packages. The findings highlight critical projects prone to supply chain risks and offer insights for improving ecosystem robustness.

This research addresses a significant issue given the growing impact of supply chain attacks and the increasing regulatory emphasis on software security. Its graph-based analytical approach, combined with real-world datasets like the NixOS package repository, provides practical value to the academic discourse. The use of dependency centrality metrics aligns well with established methods in social network analysis.

However, the paper suffers from several major weaknesses that limit its scientific impact. First, it is unclear how the proposed methodology can scale across different FLOSS ecosystems, as it involves several manual steps. Additionally, the concept of "health" is ambiguous; while it appears to refer to the maintainability and sustainability of software packages, it is never clearly defined within the paper. Moreover, the authors explicitly state that, after creating the graph, they were unable to compute any relevant metrics (Section 4.4), which further limits the applicability of their approach.

Most importantly, the study's relevance to cybersecurity is unclear. The methodology does not directly incorporate any form of security analysis, as the authors manually searched for software packages in the Debian vulnerability database (Section 4.5). Furthermore, the discussion fails to explain how the presence of vulnerabilities impacts the concept of "health" in the database.

The paper also lacks a comparative evaluation with other existing tools or approaches for analyzing software dependencies, particularly in the cybersecurity domain. Section 4 contains substantial information that is not a direct contribution of the authors but rather a summary of the state of the art. For instance, Section 4.2 merely provides definitions of vulnerability databases. Including a dedicated background section would significantly improve the organization and clarity of the paper.

In conclusion, the current version of the paper is not suitable for publication in a cybersecurity venue unless the authors substantially revise their contributions and clarify their objectives. Specifically, they should define the concept of "health," demonstrate how the proposed methodology benefits the field compared to the state of the art, and emphasize its applicability to cybersecurity.








[3] Zerouali, Ahmed, et al. "An empirical analysis of technical lag in npm package dependencies." International Conference on Software Reus.

[4] Decan, Alexandre, Tom Mens, and Eleni Constantinou. "On the impact of security vulnerabilities in the npm package dependency network." Proceedings of the 15th international conference on mining software repositories. 2018.

[5] Zerouali, Ahmed, et al. "On the impact of security vulnerabilities in the npm and RubyGems dependency networks." Empirical Software Engineering 27.5 (2022): 107.

[6] Alfadel, Mahmoud, et al. "On the threat of npm vulnerable dependencies in node. js applications." arXiv preprint arXiv:2009.09019 (2020).

[7] Alfadel, Mahmoud, et al. "On the discoverability of npm vulnerabilities in node. js projects." ACM Transactions on Software Engineering and Methodology 32.4 (2023): 1-27.

[8] Sejfia, Adriana, and Max Schäfer. "Practical automated detection of malicious npm packages." Proceedings of the 44th International Conference on Software Engineering. 2022.

[9] Alfadel, Mahmoud, Diego Elias Costa, and Emad Shihab. "Empirical analysis of security vulnerabilities in python packages." Empirical Software Engineering 28.3 (2023): 59.

[10] Zahan et al, ICSE-SEIP'22, ""What are weak links in the npm supply chain?"

[11] Cogo, Filipe Roseiro, Gustavo A. Oliva, and Ahmed E. Hassan. "An empirical study of dependency downgrades in the npm ecosystem." IEEE Transactions on Software Engineering 47.11 (2019): 2457-2470.

[12] Decan, Alexandre, Tom Mens, and Eleni Constantinou. "On the evolution of technical lag in the npm package dependency network." 2018 IEEE International Conference on Software Maintenance and Evolution (ICSME). IEEE, 2018.

[13] Wang, Ying, et al. "Plumber: Boosting the propagation of vulnerability fixes in the npm ecosystem." IEEE Transactions on Software Engineering (2023).

[14] Staicu et al., USENIX'19, "Small world with high risks: A study of security threats in the npm ecosystem"

[15] Wittern et al., MSR'16, "A look at the dynamics of the JavaScript package ecosystem"

There are also regular reports from companies such as SNYK and SonaType which describe the statistics and health of various open-source ecosystems. These are instructive and include comparable data, so I encourage the authors to take a look.

Another line of work has been to assess the health or engineering quality of a GitHub/Software repository/etc. project. Here are some works on the topic that the authors might find helpful, either as tools or as guides to metrics to consider:

[16] Synovic et al., ASE-Demo'22, "Snapshot Metrics Are Not Enough: Analyzing Software Repositories with Longitudinal Metrics"

[17] Munich et al., EMSE'17, "Curating github for engineered software projects"

